A Classical Morphological Analysis of Galaxies in the Spitzer Survey of Stellar Structure in Galaxies (S4G)

The Spitzer Survey of Stellar Structure in Galaxies (S4G) is the largest available database of deep, homogeneous middle-infrared (mid-IR) images of galaxies of all types. The survey, which includes 2352 nearby galaxies, reveals galaxy morphology only minimally affected by interstellar extinction. This paper presents an atlas and classifications of S4G galaxies in the Comprehensive de Vaucouleurs revised Hubble-Sandage (CVRHS) system. The CVRHS system follows the precepts of classical de Vaucouleurs (1959) morphology, modified to include recognition of other features such as inner, outer, and nuclear lenses, nuclear rings, bars, and disks, spheroidal galaxies, X patterns and box/peanut structures, OLR subclass outer rings and pseudorings, bar ansae and barlenses, parallel sequence late-types, thick disks, and embedded disks in 3D early-type systems. We show that our CVRHS classifications are internally consistent, and that nearly half of the S4G sample consists of extreme late-type systems (mostly bulgeless, pure disk galaxies) in the range Scd-Im. The most common family classification for mid-IR types S0/a to Sc is SA while that for types Scd to Sm is SB. The bars in these two type domains are very different in mid-IR structure and morphology. This paper examines the bar, ring, and type classification fractions in the sample, and also includes several montages of images highlighting the various kinds of "stellar structures" seen in mid-IR galaxy morphology.

==> astroph.txt <==

Title: A Classical Morphological Analysis of Galaxies in the Spitzer
Survey of Stellar Structure in Galaxies (S4G)

Authors: R. Buta, K. Sheth, E. Athanassoula, A. Bosma, J. Knapen, E. Laurikainen, H. Salo, D. Elmegreen, L. Ho, D. Zaritsky, H. Courtois, J. Hinz, J-C. Mu\~noz-Mateos, T. Kim, M. Regan, D. Gadotti, A. Gil de Paz, J. Laine, K. Menendez-Delmestre, Sebastien Comeron, S. Erroz Ferrer, M. Seibert, T. Mizusawa, B. Holwerda, B. Madore

Comments: Accepted for publication in the Astrophysical Journal Supplement Series (LaTex, 44 pages, 31 embedded + 2168 online-only figures, 10 tables. The complete Tables 2 and 6 can be found at <a href="http://kudzu.astr.ua.edu/s4g-morphology/astroph/s4g-tables2and6.pdf">this http URL</a>. The full atlas of 2168 images can be found at <a href="kudzu.astr.ua.edu/s4g-morphology/astroph/s4g-atlas.pdf"> this http URL</a>)

Report-No: AL-14-01

Subj-class: Cosmology and Nongalactic Astrophysics

The Spitzer Survey of Stellar Structure in Galaxies (S4G) is
the largest available database of deep, homogeneous middle-infrared
(mid-IR) images of galaxies of all types. The survey, which includes
2352 nearby galaxies, reveals galaxy morphology only minimally affected
by interstellar extinction. This paper presents an atlas and
classifications of S4G galaxies in the Comprehensive de Vaucouleurs
revised Hubble-Sandage (CVRHS) system. The CVRHS system follows the
precepts of classical de Vaucouleurs (1959) morphology, modified to
include recognition of other features such as inner, outer, and nuclear
lenses, nuclear rings, bars, and disks, spheroidal galaxies, X patterns
and box/peanut structures, OLR subclass outer rings and pseudorings,
bar ansae and barlenses, parallel sequence late-types, thick disks, and
embedded disks in 3D early-type systems. We show that our CVRHS
classifications are internally consistent, and that nearly half of the
S4G sample consists of extreme late-type systems (mostly bulgeless,
pure disk galaxies) in the range Scd-Im. The most common family
classification for mid-IR types S0/a to Sc is SA while that for types
Scd to Sm is SB. The bars in these two type domains are very different
in mid-IR structure and morphology. This paper examines the bar, ring,
and type classification fractions in the sample, and also includes
several montages of images highlighting the various kinds of ``stellar
structures" seen in mid-IR galaxy morphology.

